Balancing label resolution and computational cost in dynamical models of lipid metabolism

Lipid metabolism is a central biological process that is commonly studied using destructive mass-spectrometry experiments. A recently proposed strategy, uses multiple labels to extract temporal information about lipid metabolism from a single destructive measurement. However, the computational complexity of the model-based data analysis increases rapidly with the number of labels, creating a fundamental trade-off between the information content of the measurements and the cost of analysis. Here, we examine how the number of modelled labels affects parameter estimation accuracy, trajectory recovery, and computational cost, and whether modelling fewer labels than are experimentally available can mitigate this trade-off. Using synthetic data from a five-label experiment, we find that modelling three of the five labels provides a practical balance between experimental feasibility, inferential power, and computational tractability. In an application to hepatocyte triglyceride cycling, we further show that the most cost-efficient, single-label model can yield biologically implausible predictions for unobserved species, whereas models that resolve more labels better constrain these latent dynamics. These results provide practical guidance for selecting model resolution in multi-label experiments and establish a quantitative basis for balancing inferential power against computational cost.

==> S1_table.tsv <==
Parameter	Lower Bound	Upper Bound	Distribution Mean (log10)	Distribution Std (log10)
k_glycerol_to_g3p	1.000e-04	1.000e+02	-0.83	0.51
k_g3p_to_lpa	1.000e-04	1.000e+02	-0.88	0.41
k_lpa_to_pa	1.000e-04	1.000e+02	-0.55	0.45
k_pa_to_dag	1.000e-04	1.000e+02	-0.66	0.43
k_dag_to_tag	1.000e-04	1.000e+02	-0.51	0.35
k_dag_to_mag	1.000e-04	1.000e+02	-0.57	0.41
k_mag_to_dag	1.000e-04	1.000e+02	-0.67	0.39
k_tag_to_dag	1.000e-04	1.000e+02	-0.43	0.36
k_mag_to_gly	1.000e-04	1.000e+02	-0.51	0.37
k_gly_syn	1.000e-04	1.000e+02	-0.35	0.50
k_gly_deg	1.000e-04	1.000e+02	-0.50	0.51
k_fa_influx	1.000e-04	1.000e+02	-0.33	0.40
k_fa_deg	1.000e-04	1.000e+02	-0.39	0.33


==> S2_table.tsv <==
Parameter	Lower Bound	Upper Bound	Best-fit (L=1)	Best-fit (L=3)
k_dag_to_tag	1.000e-04	1.000e+02	9.993e+01	1.752e-01
k_dag_to_mag	1.000e-04	1.000e+02	1.000e+02	4.687e-01
k_mag_to_dag	1.000e-04	1.000e+02	3.022e+00	1.000e+02
k_tag_to_dag	1.000e-04	1.000e+02	2.780e-02	7.296e-03
k_fa_influx	1.000e-04	1.000e+08	1.117e+04	4.939e+01
k_fa_deg	1.000e-04	1.000e+08	2.885e+06	3.312e+01
k_gly_amount	1.000e-04	1.000e+08	1.116e+06	9.310e+03

